Integral representations for higher-order Fr\'echet derivatives of matrix functions: Quadrature algorithms and new results on the level-2 condition number

We propose an integral representation for the higher-order Fr\'echet derivative of analytic matrix functions $f(A)$ which unifies known results for the first-order Fr\'echet derivative of general analytic matrix functions and for higher-order Fr\'echet derivatives of $A^{-1}$. We highlight two applications of this integral representation: On the one hand, it allows to find the exact value of the level-2 condition number (i.e., the condition number of the condition number) of $f(A)$ for a large class of functions $f$ when $A$ is Hermitian. On the other hand, it also allows to use numerical quadrature methods to approximate higher-order Fr\'echet derivatives. We demonstrate that in certain situations -- in particular when the derivative order $k$ is moderate and the direction terms in the derivative have low-rank structure -- the resulting algorithm can outperform established methods from the literature by a large margin.

==> figs/dat/experiment_accuracy_exp.dat <==
Q	M1	M2	M3	f1	f2	f3
4	0.20125	0.099603	0.26816	0.48944	0.43854	0.16006
8	0.011386	0.0031005	0.0091502	0.0081235	0.0037435	0.0012799
12	0.00027838	6.6855e-05	0.00020685	0.00010515	5.1295e-05	0.00055735
16	7.4892e-06	1.1352e-06	1.1555e-05	1.9728e-06	2.931e-07	0.0014394
20	2.0568e-07	2.6217e-07	2.2781e-05	2.2712e-08	2.5812e-07	0.0034477
24	4.9497e-09	2.586e-07	4.1934e-05	4.1997e-10	2.5863e-07	0.0079088
28	8.5081e-11	2.5863e-07	7.5336e-05	5.1486e-12	2.5863e-07	0.01764
32	1.3404e-12	0	0	2.4904e-13	0	0
36	3.9315e-14	0	0	1.952e-13	0	0


==> figs/dat/experiment_accuracy_invsqrt.dat <==
Q	M1	f1
4	0.0017305	0.088606
8	2.1052e-05	0.010835
12	2.6844e-07	0.0013812
16	3.3414e-09	0.00018295
20	1.3496e-10	2.4745e-05
24	3.204e-12	3.3827e-06
28	5.3224e-14	4.6541e-07
32	5.7063e-15	6.4325e-08
36	0	8.9186e-09
40	0	1.2386e-09


==> figs/dat/experiment_accuracy_sqrt.dat <==
Q	M1	M2	M3	f1	f2	f3
4	0.0017174	0.00023191	2.3696e-06	0.10857	0.0016366	0.00010892
8	0.001362	8.2201e-06	6.7793e-10	0.0020976	2.1727e-06	1.0439e-09
12	3.5131e-05	1.3769e-08	8.7213e-15	1.5342e-05	1.0693e-09	9.9442e-15
16	2.2447e-07	5.9074e-12	0	9.4642e-08	4.4368e-13	0
20	7.4677e-10	1.3326e-15	0	2.5678e-10	1.9298e-15	0
24	1.701e-12	0	0	2.883e-13	0	0
28	3.0197e-15	0	0	9.5051e-15	0	0


==> figs/dat/experiment_tridiagonal_rankone_k.dat <==
k	HR	AA	Q
2	0.02304	0.039641	0.0024276
3	0.064371	0.083977	0.0040815
4	0.17703	0.20247	0.010657
5	0.86522	0.7249	0.04523
6	2.9849	2.5909	0.28757
7	10.818	8.9554	1.8454
8	41.049	32.967	15.035
9	161.61	119.94	138.94


==> figs/dat/experiment_tridiagonal_rankone_n.dat <==
n	HR	AA	Q	est	est2
50	0.064686	0.059207	0.014136	0.0625	0.0075
100	0.39544	0.31341	0.023675	0.5	0.03
150	1.2	1.0058	0.035806	1.6875	0.0675
200	2.41	2.1588	0.057349	4	0.12
250	5.2625	4.2402	0.070368	7.8125	0.1875
300	8.5078	6.9766	0.19774	13.5	0.27
350	13.589	10.746	0.25082	21.438	0.3675


==> figs/dat/experiment_unstructured_k.dat <==
k	HR	AA	Q
2	0.020822	0.033539	0.0094284
3	0.063719	0.069112	0.013723
4	0.14303	0.16653	0.041377
5	0.66026	0.51332	0.18082
6	2.3756	2.0552	1.1821
7	8.9965	7.4738	9.4928
8	36.397	28.281	86.021
9	157.06	114.36	846.3


==> figs/dat/experiment_unstructured_n.dat <==
n	HR	AA	Q	est
50	0.12244	0.067815	0.035181	0.125	
100	0.73991	0.34798	0.18361	1	
150	2.2444	1.1109	0.45689	3.375	
200	5.029	2.4376	0.92454	8	
250	9.0451	4.3345	1.4245	15.625	
300	19.891	7.8272	3.0518	27	0	
350	25.367	12.207	4.7692	42.875	0	


==> figs/dat/test_anymatrix_invsqrt.dat <==
ind	acc_AA	acc_Q32	acc_Q96	time_HR	time_AA	time_Q32	time_Q96
1	6.5124e-08	0.0044168	2.2777e-15	0.83286	7.6967	1.1967	3.5959
2	7.0035e-10	3.3604e-15	3.4467e-15	0.0026224	0.0019568	0.0030771	0.0082509
3	3.7323e-10	2.323e-10	8.8975e-15	15.548	6.6264	1.1915	3.5904
4	2.3496e-09	1.0747e-14	1.0773e-14	16.303	6.4072	1.2018	3.5783
5	6.1561e-10	1.506e-14	1.5048e-14	18.106	7.1165	1.2023	3.7112
6	4.2621e-09	1.5723e-14	1.5514e-14	17.773	7.1921	1.3152	3.9669
7	7.3768e-08	7.8759e-11	2.2121e-14	1.1386	6.4879	2.0735	6.2289
8	1.3934e-09	2.2884e-14	2.2759e-14	16.512	6.2723	1.2009	3.6046
9	5.3571e-10	3.4309e-14	3.4346e-14	18.797	6.7534	1.1943	3.6001
10	1.1233e-09	1.0742e-12	4.4855e-14	17.077	7.0732	1.2095	3.6226
11	7.0728e-10	4.8682e-14	4.8769e-14	15.652	6.954	1.2594	3.7169
12	9.5543e-10	6.2609e-11	9.2545e-14	15.575	5.8312	1.5593	4.5562
13	4.7603e-09	0.0027599	1.6243e-13	0.0011328	0.0008123	0.0017788	0.0044559
14	1.3245e-08	2.0481e-07	2.9535e-13	15.791	6.8217	2.4935	7.6173
15	7.4889e-09	2.3603e-09	8.0906e-13	16.722	6.4457	1.1917	3.5846
16	1.0726e-09	1.4861e-12	1.6136e-12	16.515	6.4932	1.5597	4.7724
17	3.8326e-09	7.0734e-11	7.0734e-11	16.269	6.172	1.1995	3.573
18	2.1202e-07	7.2035e-07	9.57e-11	15.461	6.6319	1.2208	3.6117
19	2.0727e-07	0.049153	6.0204e-07	16.835	6.7453	1.2025	3.5879
20	2.9657e-05	0.21587	4.2459e-05	16.194	6.3467	1.1947	3.5886
21	2.3464e-06	0.44885	0.0014116	17.173	6.8468	1.2253	3.6495
22	0.00024749	0.98876	0.3893	17.73	7.3611	1.3287	3.9783
23	0.017097	1	0.98861	17.385	7.3587	1.5904	4.4882
24	0.01854	1	0.99858	17.702	7.5889	1.4613	4.2934
25	3.6029	1	1	16.782	6.8726	1.2209	3.5625
26	1	1	1	0.81054	6.2442	1.1999	3.5912
27	0.1559	1	1	0.0015865	0.0007726	0.0017851	0.0048194

==> figs/dat/test_anymatrix_invsqrt2.dat <==
ind	acc_AA	acc_Q32	acc_Q96	time_HR	time_AA	time_Q32	time_Q96
1	1.3995e-10	5.7695e-16	5.1198e-16	0.09428	0.15557	0.028208	0.080556
2	9.5941e-10	4.9204e-16	5.836e-16	0.39794	0.1614	0.13151	0.36797
3	4.057e-16	1.8227e-07	6.1653e-16	0.068999	0.031016	0.015249	0.044441
4	3.9038e-15	5.2881e-15	4.562e-15	0.33964	0.17569	0.028312	0.084276
5	4.5802e-09	1.2669e-14	1.2427e-14	0.5415	0.34727	0.12989	0.38667
6	1.5121e-08	1.2546e-14	1.2503e-14	1.151	0.98522	0.027953	0.084354
7	2.1954e-10	1.2827e-14	1.2712e-14	0.70538	0.55103	0.013669	0.036833
8	3.0772e-08	1.3291e-14	1.3223e-14	0.68426	0.51599	0.12745	0.36894
9	3.8555e-08	1.0728e-10	3.2312e-14	1.0072	0.76465	0.037863	0.095988
10	6.3634e-08	6.0317e-10	8.8928e-13	0.57565	0.38539	0.13315	0.37556
11	5.1144e-08	0.69387	0.46065	0.68745	0.56786	0.022655	0.042288
12	0.11712	0.93916	0.64148	0.68894	0.57543	0.013425	0.03629
13	9.6115e-16	1	1	0.067379	0.024817	0.014436	0.043979


==> figs/dat/test_condnum.dat <==
ind	ratio
1	1.8557
2	1.4857
3	1.4779
4	1.4283
5	1.1331
6	1.1199
7	1.0847
8	1.0363
9	1.002
10	1.0017
11	1.0014
12	1.0004
13	1

